Cobaya: Code for Bayesian Analysis of hierarchical physical models

We present Cobaya, a general-purpose Bayesian analysis code aimed at models with complex internal interdependencies. Without the need for specific code by the user, interdependencies between different stages of a model pipeline are exploited for sampling efficiency: intermediate results are automatically cached, and parameters are grouped in blocks according to their dependencies and optimally sorted, taking into account their individual computational costs, so as to minimize the cost of their variation during sampling, thanks to a novel algorithm. Cobaya allows exploration of posteriors using a range of Monte Carlo samplers, and also has functions for maximization and importance-reweighting of Monte Carlo samples with new priors and likelihoods. Cobaya is written in Python in a modular way that allows for extendability, use of calculations provided by external packages, and dynamical reparameterization without modifying its source. It can exploit hybrid OpenMP/MPI parallelization, and has sub-millisecond overhead per posterior evaluation. Though Cobaya is a general purpose statistical framework, it includes interfaces to a set of cosmological Boltzmann codes and likelihoods (the latter being agnostic with respect to the choice of the former), and automatic installers for external dependencies.

==> src_delensed.yaml <==
theory:
  theory_primordial_Pk.FeaturePrimordialPk:
    python_path: "."
    k_pivot: 0.05
    n_samples_wavelength: 20
  camb:
    external_primordial_pk: True
    extra_args: {
      # Accuracy
      lens_potential_accuracy: 5, Accuracy.IntkAccuracyBoost: 1, Accuracy.lSampleBoost: 3,
      # Below: automatically added by the cosmo-generator
      halofit_version: mead, bbn_predictor: PArthENoPE_880.2_standard.dat,
      num_massive_neutrinos: 1, nnu: 3.046, theta_H0_range: [20, 100]}
likelihood:
  # Change the dataset paths appropriately
  planck_lowl:
    class: likelihood_class.SimulatedLikelihood
    python_path: "."
    dataset_file: /path/to/data/planck_lowl_feature.dataset
    Alens_delens: 0.3
  planck_highl:
    class: likelihood_class.SimulatedLikelihood
    python_path: "."
    dataset_file: /path/to/data/planck_highl_feature.dataset
    Alens_delens: 0.3
  SO_TEB:
    class: likelihood_class.SimulatedLikelihood
    python_path: "."
    dataset_file: /path/to/data/SO_TEB_feature.dataset
    Alens_delens: 0.3
  SO_EB_highl:
    class: likelihood_class.SimulatedLikelihood
    python_path: "."
    dataset_file: /path/to/data/SO_EB_highl_feature.dataset
    Alens_delens: 0.3
params:
  logamplitude:
    prior: [-2, -0.6]
    ref: {dist: norm, loc: -1.1, scale: 0.05}
    proposal: 0.2
    latex: \log_{10}A_\mathrm{feature}
  amplitude:
    value: 'lambda logamplitude: 10**logamplitude'
    latex: A_\mathrm{feature}
  logwavelength:
    prior: [-2.5, -1.8]
    ref: {dist: norm, loc: -2.1, scale: 0.001}
    proposal: 0.0005
    latex: \log_{10}l_\mathrm{feature}
  wavelength:
    value: 'lambda logwavelength: 10**logwavelength'
    latex: l_\mathrm{feature}
  logcentre:
    prior: [-1.15, -0.3]
    ref: {dist: norm, loc: -0.7, scale: 0.008}
    proposal: 0.1
    latex: \log_{10}k_{c,\mathrm{feature}}
  centre:
    value: 'lambda logcentre: 10**logcentre'
    latex: k_{c,\mathrm{feature}}
  logwidth:
    prior: [1e-3, 3]
    ref: {dist: norm, loc: 0.1, scale: 0.02}
    proposal: 0.05
    latex: w_\mathrm{feature}
  # Baseline cosmological parameters
  As:
    value: 'lambda logA: 1e-10*np.exp(logA)'
    latex: A_\mathrm{s}
  logA:
    prior: [1.61, 3.91]
    ref: {dist: norm, loc: 3.05, scale: 0.001}
    proposal: 0.0005
    latex: \log(10^{10} A_\mathrm{s})
  ns:
    prior: [0.8, 1.2]
    ref: {dist: norm, loc: 0.965, scale: 0.004}
    proposal: 0.001
    latex: n_\mathrm{s}
  H0:
    prior: [20, 100]
    ref: {dist: norm, loc: 67.2, scale: 0.1}
    proposal: 0.1
    latex: H_0
  ombh2:
    prior: [0.005, 0.1]
    ref: {dist: norm, loc: 0.0224, scale: 0.00005}
    proposal: 0.00001
    latex: \Omega_\mathrm{b} h^2
  omch2:
    prior: [0.001, 0.99]
    ref: {dist: norm, loc: 0.12, scale: 0.0005}
    proposal: 0.0001
    latex: \Omega_\mathrm{c} h^2
  mnu: 0.06
  tau:
    prior: [0.01, 0.8]
    ref: {dist: norm, loc: 0.055, scale: 0.001}
    proposal: 0.0005
    latex: \tau_\mathrm{reio}
prior:
  high_k: >
    lambda logamplitude, logcentre, logwidth:
    import_module('theory_primordial_Pk').logprior_high_k(10**logamplitude, 10**logcentre, logwidth)
sampler:
  mcmc:
    covmat: baseline.covmat
    oversample_power: 0.4
    proposal_scale: 1.9
timing: True
output: chains/delensed

